Morpheus: Automated Safety Verification of Data-dependent Parser Combinator Programs

Parser combinators are a well-known mechanism used for the compositional construction of parsers, and have shown to be particularly useful in writing parsers for rich grammars with data-dependencies and global state. Verifying applications written using them, however, has proven to be challenging in large part because of the inherently effectful nature of the parsers being composed and the difficulty in reasoning about the arbitrarily rich data-dependent semantic actions that can be associated with parsing actions. In this paper, we address these challenges by defining a parser combinator framework called Morpheus equipped with abstractions for defining composable effects tailored for parsing and semantic actions and a rich specification language used to define safety properties over the constituent parsers comprising a program. Even though its abstractions yield many of the same expressivity benefits as other parser combinator systems, Morpheus is carefully engineered to yield a substantially more tractable automated verification pathway. We demonstrate its utility in verifying a number of realistic, challenging parsing applications, including several cases that involve non-trivial data-dependent relations.

==> rebuttal.txt <==
We thank the reviewers for detailed and constructive reviews and comments, these will definitely 
be helpful in revising the paper.

Reviewer A 
Q : Semantics for char.
A : The reader is right, since the library is fully non-deterministic, the two semantics do not make a difference. Nonetheless, we can soundly incorporate the more traditional definition of char (as in Parsec) without affecting the soundness of the type system.

Reviewer B 
Q : Adapting Morpheus to other languages like Liquid Haskell.
A : The technique is general and can be adapted to any other language with limited state (i.e. no aliasing between 
references). For instance, in case of Liquid Haskell, we can extend Liquid Haskell's specification language to accommodate pre-post specifications and its typing rules with effectful rules given in Fig 6 and 7 in Morpheus.  

Q : Application beyond Parsers.
A : Here again the system is general and can be applied for domains with limited
   state, a good example will be, stateful database transactions can be defined as Morpheus programs over mutable database tables.

Reviewer D
Q : Automation vs specification burden.
A : Morpheus mandates specifications only for recursive definitions (the T-P-fix rule for \mu x . e) and the required 
safety property (similar to other refinement type based approaches like Liquid Haskell). 
The typing rules provide a strongest-postcondition semantics to generate 'a' type for 
any Morpheus program and verify it against the safety property using the sub-typing judgements.

Q : Soundness Theorem and Proofs.
A : The reader correctly points out a typo Γ ⊨ ϕ(��), it should be Γ ⊨ ϕ_1(��). The definitions for logical 
entailment (⊨) and the proofs are provided in the supplemental material.

==> reviews.txt <==



ICFP 2022 Paper #84 Reviews and Comments
===========================================================================
Paper #84 Morpheus: Automated Safety Verification of Stateful Parser
Combinator Programs


Review #84A
===========================================================================

Overall merit
-------------
2. Reject (will argue to reject)

Paper summary
-------------
Parser combinators are a useful tool for describing parsers context-sensitive
grammars in a natural way. This paper starts by giving an example of such a
parser matching the tricky and common real-world problem of
identation-sensitivity. It shows that the description of the parser, whilst it
seems reasonable, hides a subtle bug when a line wraps onto the next line. It
aims to solve this by introducing Morpheus, a library for writing verified
(context-sensitive) parsers by allowing the user to describe the required
invariances and properties of their parsers: these are encoded by a
parsing-aware refinement type-system. The checking of these types produces
conditions that can be discharged by existing systems. The paper shows the
effectiveness of their approach on a handful of other context-sensitive
examples.  ​ The `PE` monad handles pre- and post-conditions involving the heap
and the parser's return value, and a full polymorphic type system is developed
to make sure these conditions and the effects (state, non-determinism and
exceptions) are handled correctly. Unsolved proof obligations are discharged to
the Z3 theorem prover.


The paper aims to demonstrate a parser combinator library that allows for formal
verification without compromising on the expressivity of the language. On this
count, it seems to succeed. While it only allows for limited effects, the
implemented effects of state, nondeterminism and execeptions are generally
enough for most parsers. The main motivating example is that of indentation in a
do-block in the Idris language, which requires a context-aware parser and is
therefore generally hard to reason about. I am convinced that using their method
of having pre- and post-conditions as refinement types allows the programmer to
catch subtle errors. While writing such conditions is awkward and annoying, I
see this as an inherent hurdle to formal verification rather than as a failing
of Morpheus.

The benchmarks on a variety of parsers such as indentation, binary files (e.g.
PNG) and C declarations is convincing, and the runtimes for verification do not
seem unreasonable. The ability to verify subparsers without verifying the entire
parser is critical to avoid massive compilation times, but I am not sure this is
explicitly mentioned - if it is possible to recompile by just testing the
modified subparsers then this needs to be properly and clearly explained.


While I find this paper interesting, it was difficult to review due to the
numerous typos, and some of the explanations of the larger code blocks is
dense. It could certainly benefit for being broken up a bit more to allow for
breathing room. As it stands I think there is still some work that needs to be
done to tighten up the paper.  The definitions and examples of the language and
type system in sections 3 and 4 is very well-written. Explanations are clear and
well-motivated. This was the best part of the paper and the easiest to read and
understand.
​
I think the leading example for identation is compelling, but ultimately quite a
lot to digest up-front. I think some of the other examples might be easier to
digest: in particular, I think the C typedef/identifier lexer is equally quite
compelling and may be much easier to digest. You can then mention the
indentation one later on. Part of the issue is that the example is very large
and intricate, and that there are a number of typos and mistakes (see below).
​
The semantics for `char` is unconventional: normally, when a specific character
cannot be matched on the input stream, input is not consumed (this is true of
parsec, which the original example was presented in). You mention that input is
always consumed regardless of failure/success (and this is supported in the
relevant rules), but you haven't made clear why you're doing this: are you
relying on this behaviour somehow, or could you make it not consume input? I
imagine the reason is that the library is fully non-deterministic, so it doesn't
matter if a branch consumes input or does not consume input on failure. However,
it would be good to point this out, and whether it is a necessary condition of
your library's soundness (this might rule it out for helping to verify
parsec-based parsers in practice though, as the semantics between the Morpheus
parser and parsec one will be different!)
​
While we see evaluation of how long it takes for the various different example
grammars to be verified: I would also be keen to see how the performance of the
library compares with other solutions. Are there any problems which this
framework can't catch? I'd like to see some discussion of this, to know whether
there are any shortcomings or not.

# Weaknesses of the paper

## Introduction and background

The example in sections 1 and 2 is far too large and complicated. It's also not
explained properly. For example, the explanation of effectful computations from
315-332 is not ideal. It is a dense paragraph trying to explain a number
of technical details with no examples. Many things are mentioned such as
'abstract input heap' and 'uninterpreted function' that are hard to understand
without simpler examples and properly structured explanations. An
introductory/motivating example needs to be small, easily understandable and
properly and thoroughly explained. Fig. 4 is hard to decipher on an initial read
especially since the `PE` monad is not explained until about ten pages later.

## Writing

The largest issue is with the writing itself. I found that a lot of the prose is
extremely hard to parse due to awkward sentence structure.  There is also
inconsistency in the code snippets. For example, the font size is different in
fig. 3 and fig. 4. The bind operator `>>=` is typeset differently in different
places. There are also three different lambda notations
```
	[lambda] x ->
	[lambda] x.
	\ x.
```
and sometimes all three are used in the same code snippet!

In many places lists are embedded inside a large paragraph.  Just enumerate the
items on new lines using `enumerate` or `itemize`. It breaks large paragraphs
and makes it easier to parse the list. You also switch between letters and roman
numerals for your lists, double parenthesised "(a)" and single "a)", and even
commas and semicolons within the same list. Consistency would make it easier to
read.

## Diagrams

In fig. 9, the Hasse diagram is poorly drawn. The minimal element `pure` should
be at the bottom, and the maximal element `parser` should be at the top. The
lines are clearly aliased and one (`nondet` to `stnon`) is slightly curved. The
diagram is just that of the powerset lattice over three elements; see the image
on the Wikipedia page for "Powerset" for how to properly draw such a diagram. It
would also be better to eschew the names `excnon`, `stexc` etc. and just say
`exc \join nondet` consistently everywhere.

## The XML parser

It is very painful to see an XML parser with a line that says `x <- string "<tag>"`. This is really, really bad design. At minimum there should be helper functions
```
openTag s = token "<" >> string s >> token ">" >> pure ()
closeTag s = token "</" >> string s >> token ">" >> pure ()
```
Even better would be
```
parseTag s p = openTag s >> p >>= \r -> closeTag s >> pure r
```
While the example at the beginning of the paper was too complicated, the examples at the end are far too simplistic.

Comments for author
-------------------
* You're using the wrong citation style, and there isn't colour applied properly.

* Many of the figure captions are missing full stops, and there is inconsistent
  hyphenation and use of commas after "i.e." and "etc.".

* Function names are inconsistent, sometimes you use camelcase and sometimes underscores.
​
* The example input from #154-159 is a bit confusing, since there are two
`pure`s in the example, and the supporting text from #163-#170 refers to "the
pure": this distracts from the point the example is trying to make.
​
* Figure 9 is rendered in very low resolution, it would be nice if this were
typeset properly so that its resolution is scalable.
​

* 1: "Morpheus :" -> "Morpheus:" (no space).

* 61: stray .

* 72: "complex routine separate complex" -> "complex routine"? Not sure what you're trying to say here.

* 73: No comma after "Idris [4]".

* 82: In fig. 1b, the final line *is* indented (by one space it looks like).

* 97: More recent implementations don't use MegaParsec because Idris 2 is written in Idris and they have their own parser library.

* Fig 2 is a mess. You say in the text this is example is written in Haskell
but there are numerous mistakes. I had to work to see what was happening.
* Fig 2 L1: data without constructor
* Fig 2 L2: missing `:`
* Fig 2 L17: this doesn't typecheck, I'm not sure what it should be, perhaps just `get`?
* Fig 2 L24: the alignment on the do block is off
* Fig 2 L24: I think you meant `indentedDoBlock`
* Fig 2 L48: please define `extension` before it is used, not after.
* Fig 2 L51: `Ist <- getIst` is not legal, and then `ist <- Ist` doesn't make since when you have `ist <- getIst` on #28
* Fig 2 L54/55: the `then` is duplicated (`if then then`).
* Fig 2 L56 random line break between 56 and 57?
* Fig 2 L30 there is an extra space before the closing parenthesis.

* 175: "non- deterministic" -> "non-deterministic".

* 191: "wide-range" -> "wide range".

* 202: Extra space before closing parenthesis.

* 206: "core-calculus" -> "core calculus".

* 227: "monadic-parsing combinator" -> "monadic parser combinator".

* 231: "charc" -> "char c".

* 231: In fig. 3, spurious parenthesis in the type signature of (>>=).

* 233: ill-formatted `>>=` (this appears several times)

* 234: ill-formatted `<|>` (this appears several times)

* 240: "similar to that" -> "similar to those".

* 241: "e.g," -> "e.g.,". Also don't use "e.g." and "etc." in the same list.

* 275: The end of line 20 intersects with the beginnning of line 58. Also lines 1 and 2 don't need to be labelled (they are empty) and lines 3-9 are misaligned with lines 10-27.

* 295: The dash on this line has been typeset as a hyphen.

* 297: "choice <|>)," -> "choice <|>," (extra parenthesis).

* 299: "top-level integer reference ist": the variable name `ist` looks like a misspelling of `list`, especially since the regular font and code font are so similar and the word 'list' makes sense in this context.

* 303: It's strange to have a "viz." followed by a numbered list. Also "(a) term of type pterm" immediately parses in my head as "a term of type pterm". I would rather this list were not embedded into the paragraph.

* 306: Please explain refinements before using them, as not everybody will be familiar with them.

* 306: "and, (c)" -> "and (c)".

* 307: "non-terminal's" -> "non-terminals".

* 339: "i.e. ds has the type" -> "i.e. ds, has the type".

* 318: "user-defined qualifiers, an application of an uninterpreted function symbol to program variables": This seems to say that the user-defined qualifiers are applications of uninterpreted functions etc. which I don't think is what you mean?

* 338: "i.e. the value bound to dot" needs to be followed by a comma.

* 339: Same thing for "i.e. ds" - embedded clauses must be surrounded by commas.

* 346: "list of offsideTree I’s" -> "list of offsideTree Is" (also this whole clause is very hard to parse).

* 348: "etc" should be "etc.". Also don't use "e.g." and "etc." in the same list.

* 354: "earlier and the axiomatized" -> "earlier, and the axiomatized" otherwise the second comma does not make sense.

* 356/361: The correct grammatical structure is "following type: [code] ." You can't then have "for the term:" afterwards as there's an implicit full stop after the code. Instead do "allows Morpheus to infer the type [code] for the term [code]".

* 362: This line of code doesn't appear in fig. 4 so I'm completely lost as to what you're trying to reason about. Also, since `dot` isn't used the lambda should bind to the anonymous `_`.

* 366: "combined-parser’s output" -> "the combined parser’s output".

* 366: "(offsideTree I)’s" -> "(offsideTree I)s". But earlier (line 346) you don't enclose in parentheses.

* 376: `\` is ill-formatted, new formatting of `>>=`!

* 382: p_star is subscripted in the code snippet but not in the text.

* 383: "many(indentedDo" -> "(many indentedDo)".

* 383: "SMT dischargable" -> "SMT-dischargable".

* 391: What is "(i)"? Is it `i` in parentheses? It looks like you're starting a list indexed by roman numerals.

* 393: "since," -> "since".

* 395: Missing parenthesis.

* 405: Remove colon at end of line.

* 406: Missing parenthesis.

* 411: the acronym VC is introduced, but it's not defined anywhere. From the
  previous paragraph, the reader can establish it is "Verified Condition", but
  this should be properly defined before use (i.e. "verified condition (VC)")

* 412: Please mention what Z3 actually is.

* 428: "and [bottom]," -> "or [bottom]"; the list begins with "A [lambda]_sp expression e is either" so the list must end in an "or".

* 439: "significant" -> "significantly".

* 451: There shouldn't be brackets around `>>=` and `<|>` no?

* 461: There seems to be no base case in the definition of propositions: you've written `Q := ... | Q | ...` which is infinitely recursive, and there is no base case for `phi`. I think that `Q` should be a `phi` instead.

* 475: "base-type" -> "base type" or "base-typed". Also it should be "a store of" not "a store from". I would recommend rewording the clause to "a map from locations to base-typed values".

* 489: Could you explain why you chose unbiased?

* 491: In fig. 6, none of the rule names have the correct font except P-EPS.

* 513: I think `<|>` has been mistyped as `|` in the `P-choice-x` rules

* 521: Boolean should not be capitalised. Same on 1122.

* 526: Your list items contain commas, therefore should be delimited with semicolons.

* 536: "and, (d)" -> "and (d)".

* 537: This list sometimes delimits with comma, sometimes with semicolon. Please choose one for consistency.

* 542: "may often be" -> "may be" or "are often".

* 556: "environment gamma" -> "the environment gamma" or "an environment gamma".

* 559: "and (2) and," -> "and (2)". "environment sigma" -> "the environment sigma" or "an environment sigma".

* 560: Remove the ending colon.

* 564: Need colon after "two judgement forms". Also that sentence would be easier to read without the "(a)" and "(b)".

* 574: "function" -> "functions".

* 618: On the top of the `T-ASSIGN` rule there is a missing closing brace.

* 656: "is equal the" -> "is equal to the".

* 667: I'm not sure what is meant by "extended environment".

* 668: Missing `\textsc` on `T-P-Fix`

* 677: Semicolon should be a colon.

* 685: Missing `\textsc` on `T-Sub-TVar`

* 685/728: "type variable to in a reflexive way" -> "type variable to itself" or "type variable in a reflexive way", or just "makes the subtyping relation reflexive".

* 696: The third line on the top of the rule uses a cursive `v` when it shouldn't: `v = v′`.

* 698: Fig. 8 uses the join symbol but doesn't define it until three pages later. Either define it before using it, or mention briefly that the symbol means join, possibly in the explanation of `T-P-CHAR` on 652.

* 722: Presumably `el1` and `el2` on the top of the rule should be `epsilon_1` and `epsilon_2`.

* 728: "type-schema, lifts" -> "type-schema lifts".

* 734: Remove the ending colon.

* 760: Remove one of the ending colons.

* 765: You use "type of" and "type for" in the same sentence. In general these two are used interchangably throughout the paper - for consistency please use only one.

* 771: "k-consume, does" -> "k-consume does".

* 772: "will result fail" -> "will fail" or "will result in failure".

* 778: The name of the theorem "SOUNDNESS " has an unnecessary space after it. For consistency with decidability it should be called "SOUNDNESS OF MORPHEUS".

* 788: "type checking" -> "type-checking", for consistency.

* 792: "prenex quantified" -> "prenex-quantified".

* 797: "quantifier free" -> "quantifier-free".

* 797: "assertung" -> "asserting".

* 799: Missing full stop at end of sentence.

* 800: The name should be "DECIDABILITY OF MORPHEUS" not just "DECIDABILITY MORPHEUS".

* 805: "effect-label e annotation" -> "effect label annotation e". This appears in several other places but "effect label" probably shouldn't be hyphenated.

* 809: "single single" -> "single".

* 810, 815: Remove colon at end of sentence.

* 812: `append` -> `++`

* 826: The independent clause "see typing rule (T-P-BIND)" should either be parenthesised or preceded by a semicolon, not a comma.

* 831: Need space between `h` and `h'`.

* 850: "Hasse-diagram" -> "Hasse diagram".

* 863: "a post-conditions" -> "a post-condition".

* 881: "However" should have a comma after it.

* 881: "these morphism" -> "these morphisms".

* 883: "insert" -> "inserts".

* 888: Remove colon at end of line.

* 893: "giving the following type:" -> "giving the type".

* 908: "is guaranteed to be safe when erased", what is safe when what is erased?

* 910: "Morpheus programs are free of aliasing by construction remain" - this is gramatically incorrect.

* 911: "Morpheus -verified" -> "Morpheus-verified".

* 912: "comparable to the parsers" -> "comparable to parsers".

* 912: "parser-combinator" -> "parser combinator" (for consistency).

* 915: Don't use "such as" and "etc." in the same list.

* 922: "9K" -> "9000".

* 942: "64 bit" -> "64-bit".

* 945: "subparsers" -> "subparser".

* 953: "layout-sensitivity" -> "layout sensitivity".

* 954: "represented by png and ppm" should be followed by a comma.

* 954: "ascii" -> "ASCII".

* 955: "data-dependence" -> "data dependence".

* 955: "not-trivial" -> "not trivial" or "non-trivial".

* 961: "data-base" -> "database".

* 967: "C-grammar" -> "C grammar".

* 969: "Morpheus 's" -> "Morpheus'".

* 973: "are extension of context-free parsers which allow" -> "are an extension of context-free parsers that allow".

* 976: "an example parsers" -> "an example parser".

* 979: "supplemental" -> "supplementary".

* 1013-1017: What are these five lines supposed to mean? I can't tell whether they're definitions or type signatures.

* 1045: "over auction database" -> "over an auction database."

* 1051: Again, you can't say "as follows: [code]" and then resume with "where...". It should be "given by", no colon.

* 1054: "where predicate" -> "where the predicate".

* 1069: Ending colon should be a full stop. Also in the production rules alongside, what is a dot supposed to symbolise?

* 1070: "A safety property required for a valid auction requires" - remove one of the "requires".

* 1077: Missing full stop at end of sentence.

* 1091: "is not same" -> "is not the same".

* 1093: "bidderinfo data, seller name" -> "bidderinfo data where the seller name".

* 1094: "C-declarations" -> "C Declarations".

* 1107: "context-sensitive checks e.g." -> "context-sensitive checks, e.g.".

* 1109: "e.g. {typed.add id}, adds" -> "e.g. {typed.add id} adds".

* 1111: "It uses monadic monadic bind combinators(>>=)" -> "It uses the monadic bind (>>=) combinator".

* 1122: "two list" -> "two lists".

* 1151: Rather than "traditionally used", you probably mean "commonly used" or "extensively used".

* 1166: "supportin" -> "supporting".

* 1166: "data-dependences" -> "data dependencies" (probably?).

* 1166: "In comparison" -> "By comparison".

* 1167: "more higher-level" -> "higher level" or "more high-level" depending on what you're trying to say - a greater number of high-level things or things that are higher level?

* 1169: "explore" -> "explores". I would also recommend against starting a sentence with a citation as you miss the capital letter on the following word.

* 1169: "type-system" -> "type system".

* 1172: "Data-dependent and Stateful Parsers" -> "Data-Dependent and Stateful Parsers.".

* 1172: "Morpheus allows writing parsers for data-dependent and stateful parsers." I think you mean "Morpheus allows writing data-dependent and stateful parsers.", unless you genuinely mean to say that you're writing parser parsers.

* 1177: "indentation sensitive" -> "indentation-sensitive".

* 1178: "We believe is" -> "We believe that".

* 1179: "verifying" -> "verify".

* 1182: The comma after "property" needs to be removed.

* 1191: The heading says "Dependent Types Based" but the following sentence hyphenates with "dependent-type based". I'm not sure which is better, but either way stick with one and be consistent.

* 1199: "a fixed set of proof tactics are" -> "a fixed set of proof tactics is". The fixed set is singular.

* 1200: "over in" -> "over".

* 1201: "we rather" -> "we".

* 1201: "in a decidable realm" - this sounds strange. I would rather "in the decidable realm", but perhaps just "to remain decidable".

* 1202: "and these" - whose? What? Especially considering you only make one citation, in which case "these" shouldn't even be plural.

* 1202: "use characteristic formulae" -> "uses characteristic formulae".

* 1205: "Local Reasoning over Heaps" -> "Local Reasoning over Heaps."

* 1208: Don't use "like" and "etc." in the same list.

* 1209: "parser-combinator" -> "parser combinator" (for consistency).

* 1209: "much simplified" -> "more simplified" or just "simplified".

* 1215: "Morpheus " -> "Morpheus".

* 1216: "and semantic actions and" -> "and semantic actions, and".

* 1219: "Morpheus 's" -> "Morpheus'".

* 1319: citations [42] and [43] are duplicates



Review #84B
===========================================================================

Overall merit
-------------
4. Weak accept (will not argue to accept)

Paper summary
-------------
This paper focuses on the problem of verifying the correctness of
combinator parsers.  In particular, it presents an O'Caml system
that allows safety properties of such parsers to be specified
using refinement types, which are then verified automatically
during type checking.  The utility of the system is demonstrated
with a range of practical parsing applications.

Comments for author
-------------------
General comments:

The paper's primary novelty is that it presents the first system
that allows properties of combinator parsers to be verified in
an automatic manner.  The system that has been developed seems
to be practically useful, as demonstrated by the implementation
of do-blocks in an Idris parser in Figure 4, and the range of
case studies that are summarised in Table 1.

I have two main questions regarding the paper, both of which
are concerned with the generality of the technique:

1) Does the system depend on specific features of O'Caml, or
could it be adapted to other languages, such as Liquid Haskell?

2) Is the verification technique specific to parser combinators,
or could it be applied to other effectful DSLs?

Overall, the subject of the paper is interesting, and I enjoyed
reading it.  However, verifying parsers written in O'Caml is a
somewhat specialised topic, and I'm not sure how attractive it
would be for a general ICFP audience.  If the paper had addressed
the above two questions in a suitable manner, I would have been
more inclined to recommend acceptance.

Specific comments:

21, The current introduction is too long at four pages, and would
benefit from being compressed to a one page introduction following
by a two page example in a separate section.

22, The opening paragraph is much too long, and need to be broken
up for readability.  More generally, the paper contains quite a
few long paragraphs that would benefit from being compressed.

40, Are any of [5,10,13] about parser combinators?

71, The offside rule can also be implemented using a combinator,
as in "Monadic Parser Combinators" (Hutton and Meijer, 1996).

218, It would be useful to clarify the intended audience for the
paper and what knowledge is assumed (with references.)

220, The section title "Oveview Morpheus" doesn't parse.

233, Explain why fix is used rather than letrec.  Does the use of
fix not make the resulting parsers less efficient?

235, The primitives seem incomplete, e.g. why is there no primitive
that takes a predicate on characters as an argument, which can for
example be used to parse digits and letters?

1158, It would also be appropriate to reference/discuss "Just do It:
Simple Monadic Equational Reasoning" (Gibbons and Hinze, 2011)

1214, The conclusion is too brief at present, and needs to be
expanded, and also include a discussion of further work.



Review #84C
===========================================================================

Overall merit
-------------
4. Weak accept (will not argue to accept)

Paper summary
-------------
This paper presents Morpheus, a DSL that allows writing modular and
compositional parsers, while being amenable to verification against
user-specified safety properties. The authors formalise a type system
for Morpheus, and present a verification framework that allows
validating the correctness of a Morpheus program against its
specification.

Comments for author
-------------------
The paper is well-motivated and well-written with intuitive
descriptions. Although I am an outsider to this area, I found it
relatively easy to follow, though of course it took me longer to read it
as it would an expert.


Though I cannot confidently assess the quality of this paper's
contributions due to insufficient expertise, I did enjoy reading it and
believe it could make a great addition to ICFP. Section 2 was incredibly
helpful in getting the insights across. I also found the related work
section very helpful as it helped place this work in the context of the
existing literature. I have, however, one reservation about the
presentation of the technical sections. Specifically, the paper is very
heavy on formalism and definitions, with very few examples to help the
reader along with understanding core ideas. The example in §4.4 is very
useful, but it'd be even better to have more examples to bolster reader
intuition.



Review #84D
===========================================================================

Overall merit
-------------
2. Reject (will argue to reject)

Paper summary
-------------
The paper presents a parser DSL, based on parser combinators. It is
possible to annotate the parsers with refinement types and Hoare-style
triples, and it is claimed that type-checking is decidable for the
resulting system.

The title of the paper contains "Automated Safety Verification", but
the main example (Figure 4) contains about as much proof code as
regular code, so I think the title is misleading.

The authors include some theorems, but no proofs, or even proof
sketches. In fact, they do not even claim to have proved the theorems.
For a paper like this I would have liked to see machine-checked
correctness proofs.

I had trouble following the paper:

* The key soundness theorem has the assumption
  Γ ⊢ e : ∀ α. PE^𝓔 {ϕ_1} t {ϕ_2}. I guess "t" should be "v : t", and
  I wonder why there should be exactly one type variable α, but those
  are not the main problems.

  The next assumption is that Γ ⊨ ϕ(𝓗) holds. Here I guess ϕ should be
  ϕ_1, but ϕ is also used later, so I am not sure. Concrete predicates
  like ϕ_1 often seem to take the form "∀ h. …". I wonder how such
  predicates can be applied to something. Presumably they should take
  the form "λ h. …". (The language of formulas do not include
  abstractions, but one could include binders in the Hoare triple
  syntax.)

  No definition of ⊨ is given in the paper. The authors state that
  "Proposition validity is checked by embedding them into a decidable
  logic that supports equality of uninterpreted functions and linear
  arithemtic (EUFLIA)", but do not show the embedding. I would not be
  surprised if the semantics is "whatever the SMT solver happens to
  implement".

  Given another assumption ((𝓗; e) ⇓ (𝓗'; v)) the theorem states that
  there is some context Γ' such that (Γ ⊆ Γ') ⊢ {v : t | ϕ}. I don't
  know what the latter judgement means, nothing like that appears
  elsewhere in the paper. I guess that it states that Γ' is an
  extension of Γ of some kind, but I don't know what {v : t | ϕ} has
  to do with this.

  The final conclusion is that Γ', ϕ_1 𝓗 ⊨ ϕ_2 𝓗 v 𝓗' ∧ ϕ v. Here
  three formulas expressed in a language without abstractions are
  applied to arguments, and I wonder why ϕ is included.

  (After not being able to make sense of the soundness theorem I gave
  up and only skimmed the rest of the paper.)

* The typing rule for the "parse this particular character" combinator
  has the postcondition ∀h, v, h'. ∀ x. (Inl(v) = x
  ⇒ v = v' ∧ Inr(v) = × ⇒ v = Err) ∧ sel(h, inp) = v' ∷ sel(h', inp).
  Here I assume that "∀h, v, h'" should really be "λh, v, h'", where h
  is the initial heap, v the returned value, and h' the final heap.

  The returned value should have type char result. The authors state
  that this is a sum type, but in the operational semantics they
  either return a character or the value Err. Thus I wonder why the
  formula contains "Inl" and "Inr".

  The latter part of the formula, sel(h, inp) = v' ∷ sel(h', inp),
  implies that v' is the head of the input string from the initial
  heap. That part is perhaps fine (except for the fact that v' is not
  required to be bound anywhere). However, I find the first part of
  the formula to be strange. If we instantiate x with Inl(v), then we
  get v = v'. However, if we instantiate x with Inr(v), then we get
  v = Err. Thus we can prove that v' = Err.

* Some typing rules specify that the heap is unchanged. However, the
  typing rules that specify that some part of the heap is changed do
  *not* specify that the rest of the heap is unchanged. That seems
  very limiting to me, and I wonder if the authors forgot to include
  something.

* I thought that the typing rule for the bind operator was strange. A
  closed application of bind cannot be typed in a closed context,
  because the context of the conclusion contains two extra variables,
  compared to the contexts used to type the two arguments to bind.

  The extra variables are used in the resulting type, which is a Hoare
  triple. For instance, the precondition of the resulting type is
  ∀h. ϕ_1 h ∧ ϕ'_1(h, x, h_i) ⇒ ϕ_2 h_i. Here the two extra variables
  are x and h_i, and x can be free in ϕ_2. Would anything break if one
  instead used the formula
  ∀h. ϕ_1 h ∧ ∀ x, h_i. ϕ'_1(h, x, h_i) ⇒ ϕ_2 h_i?

  I looked at an example presented by the authors to try to make more
  sense of this (§4.4), but I don't think the example actually
  followed the presented typing rules: There are two occurrences of
  bind, so there should be four extra variables in the resulting
  context. However, that context (on line 747) contains zero extra
  variables.

* I did not understand the typing rule for the pattern matching
  construct. It states that each constructor should have a type ending
  in τ_0, and that the type of the thing being matched has type τ_0.
  Given that the DSL seems to allow some kind of indexed types (see
  offsideTree in Figure 4) I would have expected something more
  flexible.

The authors state that "To enable automated reasoning, the DSL defines
a simplified memory abstraction that imposes aliasing restrictions on
how objects in the store may be shared", but I don't think they
discussed what would have gone wrong if such restrictions hadn't been
in place.

The authors seem to suggest that the DSL is compiled to OCaml by just
removing the "proof code". However, the DSL contains both
non-determinism and mutable state, and I wonder how non-determinism is
handled by the compiler: if one branch is aborted, then changes to the
state should be reverted.

The authors do not state how ambiguous parsers like "many eps" (which
is infinitely ambiguous) are handled. Are all results returned, or
only the first one?

The authors state that "Traditional approaches to parser verification
involve mechanization in theorem provers like Coq or Agda", and that
"These approaches tradeoff automation for increased verification
capabilities, restricting the expressiveness of the grammar they can
parse in the process". There are a number of examples of verified
parsing for large classes of grammars/expressive parser combinators:

* Parser combinators with Hoare triples: Strongly Specified Parser
  Combinators, Muad`Dib, 2009
  (http://muaddibspace.blogspot.com/2009/04/strongly-specified-parser-combinators.html).

* Parser combinators that are proven to be able to implement any
  function of type "String → List A" (up to reordering of the
  results): Total Parser Combinators, Danielsson, 2010.

* Simple, functional, sound and complete parsing for all context-free
  grammars, Ridge, 2011.

* Validating LR(1) Parsers, Jourdan, Pottier, Leroy, 2012.

* Certified CYK parsing of context-free languages, Firsov, Uustalu,
  2014.

I leave it to the authors to find more recent examples.

The main example concerns parsing of indentation-sensitive languages.
There are a number of papers about this topic (see for instance
https://scholar.google.com/scholar?q=indentation%20sensitive%20languages),
but the topic was not discussed in the section about related work.

Given that I could not make sense of the paper I think it should be
rejected.

Comments for author
-------------------
Please use author-year citations, I find it much easier to read "Name
[year]" than "[number]".

There are several unbalanced parentheses in the text.

"indentation sensitivity cannot be specified using a
context-free-grammar": Could you provide a reference?

84, "in Haskell": The latest version of Idris is not implemented in
Haskell. Please be explicit about the fact that you are referring to
outdated code.

Figure 2:

* 19: Type error?

* 24: Missing Do?

* 54: Superfluous then.

161, "parses the last statement as a part of the inner do-block":
Doesn't that block end at "+"?

Figure 3: Why is there no primitive parser for "any character"? Using
that one could easily implement "char", but implementing "any
character" using "char" is awkward for something like Unicode.

249: What breaks if "children" is omitted from offsideTree?

275: udk ↦ ude

359: Should x be dot?

Figure 5:

* When you write v : t, v is a variable, and not a meta-variable
  standing for a value, right? Perhaps you could use x instead.

* Q is used as a meta-variable for two different things.

* Is ∀α. τ supposed to be ∀α. σ?

* The syntax contains "∀(x : t).ϕ", but elsewhere you typically use
  "∀x.ϕ".

* Are all variables required to be unique in a list of variables?

473, "standard": Are lets recursive?

Figure 6:

* P-fix: What is "fix"? Couldn't you replace the fixpoint with
  [μx.p/x]p?

* In P-char-true and P-char-false the conclusion should mention char.

* P-char-false: I guess you meant that 𝓗'(inp) is equal to v' ∷ s for
  some v' and s such that v ≠ v'.

* P-bind-success: I guess the assumption v_1 ≠ Err should be added.

562: Why is this specification of contexts different from the one in
Figure 5? I guess the one in Figure 5 is incorrect.

Figure 7:

* There is no typing rule for constants.

* T-typFun: I guess Λα. should be removed.

* T-typApp and T-let: These rules do not use valid syntax. Perhaps the
  syntax should be changed.

* T-capp: Are the substitutions applied in the right order? Values can
  contain type variables.

* T-ref: Should "∀ v''" be "∃ v''"?

636, "The precondition of its computation effect type requires […]
that ℓ's contents in the output heap satisfies the refinement (ϕ)
associated with its r-value": No.

Figure 8:

* You use at least three different fonts for v. Please be consistent
  (here and elsewhere).

* T-p-char: Shouldn't ϕ be part of the postcondition?

* T-p-bind: You use τ/τ′ to represent base types.

* T-Sub-Comp: Should el1/el2 be 𝓔_1/𝓔_2?

736: digit ↦ consume

§4.4: Several types seem to be incorrect.

743: Does len come with any axioms?

744: Is "λ(k : int)." missing?

817: Please explain order and U.

==> rough.txt <==
comments from earlie reviews 

1. 
The approach mentions the use of the decidable fragment of SMT: EUFA. However, there are lots of predicates mentioned that I assume are handled in a more semantic way than purely uninterpreted: e.g., included, len, sel, wellformedList, etc. in the Evaluation Section. How is the SMT solver able to discharge these obligations in the decidable fragment described in Section 4.4? Is there some set of lemmas in scope for the SMT solver to discharge such formulas? Or are they unfolded to their definitions? Or are they attaching to some other theory in SMT outside the EUFA fragment?

2. Minor comment: in Section 6, the authors should improve the characterization of related work on parser verification considering my above remarks. The authors should mention [11] again here; moreover, [7] and [20] both exert verified combinators not only for parsing, but also for serialization, with formal proofs of mutual inverses, which is one additional reason why they support grammars that are more limited.

Where :: 
[7] [7] Benjamin Delaware, Sorawit Suriyakarn, Clément Pit-Claudel,
Qianchuan Ye, and Adam Chlipala. 2019. Narcissus: Correct-byConstruction Derivation of Decoders and Encoders from Binary Formats. Proc. ACM Program. Lang. 3, ICFP, Article 82 (July 2019), 29 pages.
https://doi.org/10.1145/3341686

[20] Tahina Ramananandro, Antoine Delignat-Lavaud, Cédric Fournet,
Nikhil Swamy, Tej Chajed, Nadim Kobeissi, and Jonathan Protzenko.
2019. Everparse: Verified Secure Zero-Copy Parsers for Authenticated
Message Formats. In Proceedings of the 28th USENIX Conference on Security Symposium (Santa Clara, CA, USA) (SEC’19). USENIX Association,
USA, 1465–1482

[11] Jacques-Henri Jourdan, François Pottier, and Xavier Leroy. 2012. Validating LR(1) Parsers. In Programming Languages and Systems, Helmut
Seidl (Ed.). Springer Berlin Heidelberg, Berlin, Heidelberg, 397–416.


OOPSLA 21,
 1. A common question asked by all reviewers concerned the definition of what properties are being verified.

2. Q. I'd still be very interested to know what the authors think about the class of languages their restricted parsers can accept: are they still effectively Turing complete, or can one rule out some class of languages as being unparseable entirely?

3. Q. Is Wadler 93 really the earliest reference for parser combinators?

A. R. Frost and J Launchbury (1989) used higher-order functions to define parsers for natural languages, however they did not use the term combinators. Prior to Wadler(1993), G Hutton (1992) presented the seminal paper describing combinator parser in the modern sense. Later, G. Hutton and Erik Meijer (1999), presented these combinators as Monad instances, similar to Wadler (1993).

ICFP 22
1. 
I have two main questions regarding the paper, both of which are concerned with the generality of the technique:

Does the system depend on specific features of O'Caml, or could it be adapted to other languages, such as Liquid Haskell?

Is the verification technique specific to parser combinators, or could it be applied to other effectful DSLs?

Overall, the subject of the paper is interesting, and I enjoyed reading it. However, verifying parsers written in O'Caml is a somewhat specialised topic, and I'm not sure how attractive it would be for a general ICFP audience. If the paper had addressed the above two questions in a suitable manner, I would have been more inclined to recommend acceptance.

2. 1158, It would also be appropriate to reference/discuss "Just do It: Simple Monadic Equational Reasoning" (Gibbons and Hinze, 2011)


3. The authors state that "To enable automated reasoning, the DSL defines a simplified memory abstraction that imposes aliasing restrictions on how objects in the store may be shared", but I don't think they discussed what would have gone wrong if such restrictions hadn't been in place.

The authors seem to suggest that the DSL is compiled to OCaml by just removing the "proof code". However, the DSL contains both non-determinism and mutable state, and I wonder how non-determinism is handled by the compiler: if one branch is aborted, then changes to the state should be reverted.

The authors do not state how ambiguous parsers like "many eps" (which is infinitely ambiguous) are handled. Are all results returned, or only the first one?


4. The authors state that "Traditional approaches to parser verification involve mechanization in theorem provers like Coq or Agda", and that "These approaches tradeoff automation for increased verification capabilities, restricting the expressiveness of the grammar they can parse in the process". There are a number of examples of verified parsing for large classes of grammars/expressive parser combinators:

Parser combinators with Hoare triples: Strongly Specified Parser Combinators, Muad`Dib, 2009 (http://muaddibspace.blogspot.com/2009/04/strongly-specified-parser-combinators.html).

Parser combinators that are proven to be able to implement any function of type "String → List A" (up to reordering of the results): Total Parser Combinators, Danielsson, 2010.

Simple, functional, sound and complete parsing for all context-free grammars, Ridge, 2011.

Validating LR(1) Parsers, Jourdan, Pottier, Leroy, 2012.

Certified CYK parsing of context-free languages, Firsov, Uustalu, 2014.

I leave it to the authors to find more recent examples.


Git Search 

language:rust nom is:issue label:bug


https://github.com/Alexhuszagh/minimal-lexical/issues/9


Megaparsec
https://github.com/mrkkrp/megaparsec/issues/478

Moustache 
-- Off by one error, related to indentation sensitivity
https://github.com/stackbuilders/stache/pull/45/commits/982c13470305fa2d35500bc9354a94f0e251ae1c

Attoparsec 
--- indentation bug
https://github.com/sourrust/karver/issues/2


OCaml Angstrom 
Angstrom_unix.parse will fail on completely parsed files #19
https://github.com/inhabitedtype/angstrom/issues/19


Github/semantic package 
Indentation 
https://github.com/github/semantic/issues/187


Megaparsec : 777 stars 75 foks
85244 total (783 in the last 30 days)

Attoparsec : 
480 stars 88 forks
441790 total (956 in the last 30 days)


Parsec : 
 737 stars
Watchers
 16 watching
Forks
 85 forks
392382 total (482 in the last 30 days)

Scala-Parser-Combinator
 36 watchers 
 49 Contributors 
 588 Stars 124 
 Forks 820 
 Commits 20 Open issues 243 Dependents 

Nom 
 6.7k stars
Watchers
 83 watching
Forks
 680 forks 


 https://yisongyue.medium.com/checklist-of-tips-for-computer-science-faculty-applications-9fd2480649cc



\name builds on traditional Refinement Types~\cite{liquidoriginal} and
allows adding logical qualifiers with types, for instance given a type \S{t}, we can define a 
refinement of the type as \{ $\nu$ : \S{t} | $\phi$\}. A classic example
is {\sf type nat = \{$\nu$ : int | $\nu$ > 0 \}} which defines a type of natural number by adding a {\it refinement predicate} to the the type {\sf int}.

Besides, linear arithmatic constraints like {\sf $\nu$ > 0}, {\sf x = n}, etc. refinement propositions ($\phi$) in \name also allows {\it uninterpreted functions}, called {\it Qualifiers}. For instance, a user can define a {\it qualifier} {\it size} of a list and then use it to refine a type polymorphic list type to a non-zero length lists.

qualifier size : $\alpha$ list -> int 
type @$\alpha$@ nonZero = {@$\nu$@ : @$\alpha$@ list | size (@$\nu$@) > 0}  

Similarly, to specify an {\it indentation-sensitivity} safety property, 
we first define an inductive type for a parse-tree (\S{tree}) and then refine this type using
by defining a dependent function type, ({\sf offsideTree i}), that specifies an
indentation value for each parsed tree:
\begin{lstlisting}[escapechar=\@,basicstyle=\small\sf,language=ML]
  type tree = Tree {term : pterm; indentT : int; children : tree list}
  type offsideTree i = Tree {term : pterm; @\label{line:tree}@ indentT : { v : int | v > i }; children : (offsideTree i) list}
 \end{lstlisting}

Note that with every such type, \name automatically defines accessor {\it qualifiers} like-
term : tree -> pterm
indentT : tree -> int 
children : tree -> tree list 

The output type of the above dependent-function type is a \S{tree} with three fields: 
\begin{itemize}
\item A \S{term} of type {\sf pterm} where \S{pterm} is the
\name\ equivalent of the original parser implementation return type
\S{PTerm} shown in Figure~\ref{fig:idris-original-do}.
\item \S{indentT}, the
indentation of a returned parse tree defined in terms of the tree's
first grammar symbol, with a refinement that requires its indentation
to be greater than \S{i}.
\item A list of sub-parse trees for each
of the terminals and non-terminals in the current grammar rule's
right-hand side, each of which must also satisfy this refinement.
\end{itemize}

This type is sufficient to specify pure functions that return an
indented tree, e.g. \S{goodTree : (i : int) -> offsideTree\ i}.
However, because these refinements use qualifiers (like {\sf v > i})
that do not refer to variables in the heap, they are not sufficiently
expressive to specify stateful properties of the kind exploited in
this program.  For example, using this type we cannot specify the
required property for {\sf doBlock}: ``{\it the indentation of the
  parse tree returned by {\sf doBlock} is greater than the current
  value of \S{indent}}'' because \S{indent} is the result of an
effectful computation.

\paragraph{Specifying effectful safety properties}
To specify such effectful properties, our specification language also
provides a type for effectful computations, using a specification
monad of the form $\mathsf{PE^{\el}}$ \{ $\phi$ \} $\nu$ : $\tau$ \{
$\phi'$ \} that is parameterized by the \emph{effect} of the
computation $\el$ (e.g., \S{state}, \S{exc}, etc.),and Hoare-style pre- and
post-conditions~\cite{htt,fstar,vcc}. Here, $\phi$ and $\phi'$ are
first-order logical formulae over variables in the type context, and
qualifiers and their applications to program variables. 
The precondition $\phi$ is defined over
an abstract input heap {\sf h} while the postcondition $\phi'$ is
defined over input heap {\sf h}, output heap {\sf h'}, with the
special result variable $\nu$ denoting the result of the computation.
Using such types, we can specify a safety property for the {\sf
  doBlock} parser as shown at line~\ref{line:doBlockSpec} in
Figure~\ref{fig:idris-do}.

\subsection{Type Checking}
%\AM{What : Talk about doBlock parser and its verification
 % How : Example} Given a \name implementation and specification,
\name's type-system allows us to verify if the implementation for the
parser satisfies the data-dependent safety property. 
To understand the details let us consider Figure~\ref{fig:idris-do}
again. We focus on the subparser {\sf indentedDo}. 
The top-level goal specification for {\sf indentedDo} is given by the programmer (shown in \textcolor{blue}{blue}) while those specifications in \textcolor{gray}{gray} are inferred by \name.
For perspicuity we have elided the implementations of some functions like {\sf do\_} and {\sf sourceColumn} while only showing their specifications.
The {\sf sourceColumn} (line~\ref{line:sc}) is a pure function which given the the list of input tagged with integer indices returns an index value from the list. Thus, the type inferred for {\sf indent} (line~\ref{line:indentspec}) has the {\sf pure} effect and consequently, the post condition captures that the heap is unchanged (i.e. {\sf \{ h' = h\}}).

\subsection{Revisiting the Bug in the Example}
The bug mentioned earlier is unearthed while typechecking the 
implementation of the {\sf indentedDo} parser against its specification. 
To verify that the {\sf indentedDo} implementation correctly matches its specification, we need to prove that the type inferred
for the body of {\sf indentedDo} (lines~\ref{line:idostart}-~\ref{line:l4}): a) has return type {\sf offsideTree I} for the initial value of {\sf ist}, \S{I} and b) final value of {\sf ist} is equal to the initial value.
The following is a simplified, inferred type for the body of parser-
\begin{lstlisting}[escapechar=\@, basicstyle=\footnotesize\sf,language=ML]
@\texttt{\textcolor{gray}{
  \begin{tabbing}                        
  indentedDo : \label{line:indentedDospec} $\mathsf{PE^{state}}$\,\= \{sel\= (h, ist) = I \}\\ 
  \>\>              v : tree result  \\
  \{
  $\forall$ i : int.  
  v = Inl (x) =>  i > I $\wedge$ indentT (x) = pos (sel (h, inp) $\wedge$ children (x) = nil \\
  \> $\wedge$  v = Inr Err => $\wedge$ i <= I $\wedge$ h' = h\}
  \end{tabbing}}}@
\end{lstlisting}

The type's post-condition needs some explanation.
It has an integer variable {\sf i} corresponding to the 
program variable {\sf i}. 
The return type is a sum type {\sf tree result} used to define two options representing exceptional behavior(when the parser returns an error value {\sf Err}), and the successful case returns a {\sf tree}.
The two cases correspond to the {\it else} and 
{\it then} branch in the program. 
The post-condition for the successful case, captures the constraints due to conditional-checks and the post-condition of the {\sf do\_} parser.

